State and parameter learning with PaRIS particle Gibbs

Non-linear state-space models, also known as general hidden Markov models, are ubiquitous in statistical machine learning, being the most classical generative models for serial data and sequences in general. The particle-based, rapid incremental smoother PaRIS is a sequential Monte Carlo (SMC) technique allowing for efficient online approximation of expectations of additive functionals under the smoothing distribution in these models. Such expectations appear naturally in several learning contexts, such as likelihood estimation (MLE) and Markov score climbing (MSC). PARIS has linear computational complexity, limited memory requirements and comes with non-asymptotic bounds, convergence results and stability guarantees. Still, being based on self-normalised importance sampling, the PaRIS estimator is biased. Our first contribution is to design a novel additive smoothing algorithm, the Parisian particle Gibbs PPG sampler, which can be viewed as a PaRIS algorithm driven by conditional SMC moves, resulting in bias-reduced estimates of the targeted quantities. We substantiate the PPG algorithm with theoretical results, including new bounds on bias and variance as well as deviation inequalities. Our second contribution is to apply PPG in a learning framework, covering MLE and MSC as special examples. In this context, we establish, under standard assumptions, non-asymptotic bounds highlighting the value of bias reduction and the implicit Rao--Blackwellization of PPG. These are the first non-asymptotic results of this kind in this setting. We illustrate our theoretical results with numerical experiments supporting our claims.

==> 10_comparison_fixed_budget.csv <==
Algorithm,lr,N,k,k_0,Distance,NLL,gradNorm
PPG,0.97,512,2,1,8.522 +- 0.113,23214 ± 143,0.125 +- 0.006
PGAS,0.97,512,2,1,8.561 +- 0.122,23510 ± 167,0.127 +- 0.008
PPG,0.97,256,4,2,8.656 +- 0.132,23674 ± 174,0.119 +- 0.006
PGAS,0.97,256,4,2,8.776 +- 0.131,24407 ± 207,0.119 +- 0.006
PPG,0.97,128,8,4,8.870 +- 0.133,24234 ± 187,0.123 +- 0.006
PGAS,0.97,128,8,4,9.195 +- 0.135,25130 ± 216,0.134 +- 0.009


==> 1_comparison_fixed_budget.csv <==
Algorithm,Distance,NLL,lr,N,k,k_0,gradNorm
PPG,0.210 ± 0.015,3262.822 +/- 3.283,0.925,256,2,1,0.257 +- 0.008
PGAS,0.234 ± 0.020,3264.953 +/- 5.043,0.925,256,2,1,0.404 +- 0.013
PPG,0.218 ± 0.022,3265.810 +/- 5.157,0.925,128,4,2,0.211 +- 0.007
PGAS,0.230 ± 0.015,3262.771 +/- 3.467,0.925,128,4,2,0.314 +- 0.011
PPG,0.207 ± 0.012,3262.137 +/- 2.437,0.925,64,8,4,0.187 +- 0.007
PGAS,0.216 ± 0.015,3259.816 +/- 3.086,0.925,64,8,4,0.272 +- 0.010


==> time_comparison_crnn.csv <==
n_particles,ppg,pgas
16,0.081,0.065
32,0.081,0.061
64,0.090,0.063
128,0.116,0.064
256,0.184,0.065
512,0.452,0.070
1024,1.449,0.083
2048,6.500,0.152


==> time_comparison_lgssm.csv <==
n_particles,ppg,pgas
16,0.145,0.124
32,0.138,0.117
64,0.141,0.117
128,0.147,0.117
256,0.197,0.117
512,0.347,0.119
1024,0.957,0.148
2048,3.271,0.283

